Reachability analysis of linear hybrid systems via block decomposition

Reachability analysis aims at identifying states reachable by a system within a given time horizon. This task is known to be computationally expensive for linear hybrid systems. Reachability analysis works by iteratively applying continuous and discrete post operators to compute states reachable according to continuous and discrete dynamics, respectively. In this paper, we enhance both of these operators and make sure that most of the involved computations are performed in low-dimensional state space. In particular, we improve the continuous-post operator by performing computations in high-dimensional state space only for time intervals relevant for the subsequent application of the discrete-post operator. Furthermore, the new discrete-post operator performs low-dimensional computations by leveraging the structure of the guard and assignment of a considered transition. We illustrate the potential of our approach on a number of challenging benchmarks.

==> experiment_intersection_data.csv <==
k,DecoMedium,DecoLow,LazySupp,LazyOptim,Concrete
4,0.00060565,0.000270234,0.072518848,7.350374605,21.592337181
20,0.006681791,0.001526127,0.073776529,7.860635766,19.967905074
36,0.018428721,0.002520406,0.074887659,7.605916204,19.924850214
52,0.048796598,0.004963033,0.100422168,10.992071769,20.315122823
68,0.063320149,0.006172909,0.073788796,9.013318113,20.499083459
84,0.104233104,0.007277732,0.09256064,8.619842561,20.599272185
100,0.14734541,0.0060359,0.071847619,8.668552725,20.346877821
116,0.222356846,0.010662544,0.077260248,9.091257147,21.082270049
132,0.316507002,0.007710845,0.080701612,8.441634078,21.060349437
148,0.390523741,0.017148653,0.077604861,8.854852568,20.08937379
164,0.490648996,0.008801381,0.081631563,8.333861074,19.987174064
180,0.582342425,0.011713983,0.077982823,8.295902584,20.917995255
196,0.765158592,0.011604458,0.087815519,8.378824561,20.029255083
212,1.005573659,0.011403429,0.071856338,8.70585354,20.2367841
228,1.281329214,0.013517092,0.077896506,8.4941281,20.628355736
244,1.507068717,0.015675392,0.075710298,8.523157518,20.185987772
260,1.857074266,0.024775463,0.076571157,8.907032635,20.054123606
276,2.067782679,0.016752274,0.076085276,9.629530833,20.352520514
292,2.215551195,0.01638795,0.071326823,8.305420773,19.94982617
308,2.492341505,0.023025496,0.085281959,8.634295812,19.341085168
324,3.073700411,0.018921067,0.132854859,9.07117549,19.331295268
340,3.197367979,0.02977675,0.067671094,7.590416238,18.996769569
356,3.602843548,0.021423894,0.129090558,7.369439771,18.740428493
372,3.618458347,0.023026393,0.067587617,7.761760392,18.573502987
388,3.731924514,0.027798723,0.069524803,7.696991983,18.474863809
404,4.161869413,0.026711602,0.069104022,7.638554416,18.772428314
420,6.117223822,0.027165443,0.067342526,7.328845055,18.647102162
436,6.959127194,0.033917055,0.066902323,7.417854808,18.627206102
452,6.928457288,0.029134102,0.070113629,7.61870307,18.791586942
468,7.738156201,0.028282997,0.067814691,7.311801851,18.552636941
484,7.252214447,0.029941037,0.067021229,7.411370142,18.972408862
500,7.811771568,0.030547399,0.070231076,7.529267926,18.658038908
516,8.92334052,0.039135837,0.067507724,7.68958062,18.609556029
532,8.692235611,0.032651229,0.063655286,7.591554223,18.597231607
548,8.573715155,0.036610005,0.067182011,7.626457799,18.881796331
564,9.344898379,0.03560543,0.072101513,7.475096872,18.888210609
580,10.075489959,0.038067994,0.069408474,7.31135932,18.700111791
596,11.014954308,0.040455325,0.068899126,7.323442209,18.572779108
612,11.954239158,0.042755718,0.063988492,7.970143401,18.559748576
628,12.746404492,0.036840743,0.07056063,7.452226865,18.901340012
644,13.671348822,0.039616237,0.072574281,7.391376931,18.781001734
660,14.6667348,0.045051204,0.069860091,7.6436073,22.277551445
676,16.439784066,0.050956037,0.072693153,7.940296984,18.83068833
692,16.571272043,0.051450214,0.069654616,7.93131005,19.508652946
708,17.460573734,0.04742608,0.066519965,8.111097579,18.623012346
724,19.721687028,0.044779102,0.06951033,7.415227858,18.831551346
740,20.670293852,0.049343993,0.070389802,7.66940043,18.724621139
756,22.148487946,0.049490131,0.068848956,7.594738427,19.180890079
772,23.421745482,0.053135134,0.076105204,7.381305658,18.961188735
788,24.769419106,0.053022718,0.076200084,7.341859343,18.931453871
804,26.80834556,0.077486082,0.075565721,7.543991433,19.103604086
820,28.019132308,0.052103993,0.064758135,7.694644994,19.022095668
836,28.840898992,0.065479564,0.068336636,7.374081223,19.028983986
852,30.980042812,0.054803485,0.065913197,7.567198119,18.834071008
868,33.096616841,0.069815934,0.071694986,7.403114483,19.050348992
884,33.815227299,0.058128818,0.063498913,7.419272917,18.856525742
900,36.096010407,0.070080979,0.072842075,7.31934537,19.193214235
916,37.128745862,0.059514945,0.06268684,8.11881858,18.837767664
932,39.100470086,0.070717563,0.069903406,7.561533387,18.952585752
948,41.201425338,0.069383681,0.067456951,7.355955024,18.894925508
964,43.399402021,0.069488074,0.07016791,7.570965441,18.905011976
980,45.841588895,0.071111134,0.073201405,7.792405442,18.995980293
996,47.42634032,0.076388955,0.067840145,7.763130056,18.988660576
1012,50.336733991,0.077576051,0.072663086,7.541983851,18.69356951


==> experiment_reach_scale_data.csv <==
k,Deco,LazyOptim,SpaceEx LGG,SpaceEx STC
2,9.137711162,1970.302627213,169,4670
6,9.960212396,2023.413821729,169,4670
10,11.068821394,2061.011902044,169,4670
14,12.881352861,2037.637288837,169,4670
18,13.797629062,2046.286657446,169,4670
22,15.657069409,2074.096056113,169,4670
26,17.521030336,1993.784065,169,4670
30,19.676211247,1923.847408,169,4670
34,22.373131103,1932.509352,169,4670
38,24.702981829,2104.693525,169,4670
42,27.526701056,1988.588272,169,4670
46,32.521873748,2117.998241,169,4670
50,35.888649705,1965.849709,169,4670
54,40.090199999,2109.864327,169,4670
58,44.781844376,2006.559033,169,4670
62,48.331242801,2023.938656,169,4670
66,53.939192796,2056.388549,169,4670
70,59.090404151,2086.804869,169,4670
74,64.561140692,1955.49199,169,4670
78,70.527570821,2038.522857,169,4670
82,76.55154428,1996.873773,169,4670
86,83.562127738,2068.93216,169,4670
90,93.423662284,1958.14775,169,4670
94,101.880864418,2078.144151,169,4670
98,109.08794058,2110.219688,169,4670
102,118.958293108,2199.489545,169,4670
106,127.493359708,1925.877975,169,4670
110,137.526705947,1918.712658,169,4670
114,148.896180643,1915.092787,169,4670
118,159.435060367,2083.669748,169,4670
122,171.659662141,2132.613491,169,4670
126,182.861400144,2051.648204,169,4670

